Model-Free Assortment Pricing with Transaction Data

We study the problem when a firm sets prices for products based on the transaction data, i.e., which product past customers chose from an assortment and what were the historical prices that they observed. Our approach does not impose a model on the distribution of the customers' valuations and only assumes, instead, that purchase choices satisfy incentive-compatible constraints. The individual valuation of each past customer can then be encoded as a polyhedral set, and our approach maximizes the worst-case revenue assuming that new customers' valuations are drawn from the empirical distribution implied by the collection of such polyhedra. We show that the optimal prices in this setting can be approximated at any arbitrary precision by solving a compact mixed-integer linear program. Moreover, we study the single-product case and relate it to the traditional model-based approach. We also design three approximation strategies that are of low computational complexity and interpretable. Comprehensive numerical studies based on synthetic and real data suggest that our pricing approach is uniquely beneficial when the historical data has a limited size or is susceptible to model misspecification.

==> Data Driven Assortment Pricing(1)/censor.txt <==
sd	value   error	value2	error2  
.2	.148    .02    .134   .02  
.4	.01     .018    .037    .019    
.6	-.036   .02    .025    .02    
.8	-.062   .02    -.016    .018
1 -.066    .02  -0.023   0.02

==> Data Driven Assortment Pricing(1)/coverletter.txt <==
Ningyuan Chen
ningyuan.chen@utoronto.ca 
Rotman School of Management, University of Toronto 

Andre Cire
andre.cire@rotman.utoronto.ca 
Rotman School of Management, University of Toronto

Ming Hu
ming.hu@rotman.utoronto.ca 
Rotman School of Management, University of Toronto  

Saman Lagzi
saman.lagzi@rotman.utoronto.ca 
Rotman School of Management, University of Toronto

January 5, 2021

Dear Prof. Besbes,

We are pleased to submit the article entitled ``Model-Free Assortment Pricing with Transaction Data'' for publication at the Revenue Management Department at Management Science. 

In this paper, we adopt a purely data-driven approach to the problem of pricing an assortment of products. In particular, our approach does not impose a model on the distribution of customers' valuations for the products. Instead, we leverage the incentive compatibility of customers' historical choices and use a robust optimization framework to circumvent the need for an underlying distribution of customers' valuations. While our approach is more conservative by nature, compared to those that assume or fit an underlying customers' valuation distributions,  our comprehensive numerical studies based on synthetic and real data suggest that when the historical data has a limited size or is susceptible to model misspecification, our model-free assortment pricing provides significant benefits.

Broadly speaking, our findings emphasize that when the firm has historical transaction data with a limited size or is not confident about the underlying distributions of valuations of its target customers, out data-driven approach can provide a robust pricing scheme.
 
We believe our paper is a good fit for the Revenue Management Department since it aims at solving a pressing managerial issue, i.e., how to price an assortment of products with limited historical transaction data or when the firm has little confidence in its models for customers' valuation distributions. 

Finally, we would like to suggest the following names to be considered for the review team:

Associate Editors: Srikanth Jagabathula, Bora Keskin, Vivek Farias

The suggested AEs are leading experts in data-driven revenue management/competitive ratio analysis. 

We would also think the paper falls into the expertise area of Huseyin Topaloglu and Paat Rusmevichientong, but the first author of this paper happens to have co-authored with them. 

Reviewers: 
Negin Golrezaei (she has a recent paper on data-driven auction design, which uses a similar approach at a high level), 
Sean Zhou (he has a very related paper: Jin Q, Lin JY, Zhou SX (2020) Price discounts and personalized product assortments under multinomiallogit choice model: A robust approach. IISE Trans. Forthcoming), 
Maxime Cohen (expert on data-driven pricing; see our cited works of his), 
Vishal Gupta (he is an expert on data-driven problems and robust optimization), 
Zhenzhen Yan (She has a paper that considers almost the same problem but tackles it from a different angle; see Yan Z, Cheng C, Natarajan K, Teo CP (2020) A representative consumer model in data-driven multi-productpricing optimization. Working Paper) 

Sincerely,

Ningyuan, Andre, Ming, and Saman








==> Data Driven Assortment Pricing(1)/data.txt <==
n	value2	error2  value4  error4
20  .093    .013    .106    .011
40	.039    .014    .103    .014
60  .036    .019    .078    .015
80	.003    .019    .09     .016
100 -.01    .021    .064    .017
120 -.024   .021    .08     .018
140 -.04    .019    .071    .019
160 -.046   .021    .0495   .018
180 -.057   .018    .042    .018
200 -.055   .018    .017    .019
220 -.05    .02     .018    .02
240 -.058   .019    .006    .019
260 -.059   .019   -.004    .019
280 -.059   .02    -.008    .021
300 -.06    .021   -.004    .02
320 -.064   .02    -.018    .02
340 -.066   .022   -.024    .018
360 -.066   .02    -.023    .02
380 -.067  .021    -.027    .02
400 -.068  .021    -.029    .02
420 -.0675 .021    -.031    .02
440 -.0689 .021    -.0355   .021
460 -.069  .021    -.0367   .02
480 -.07   .021    -.035    .021
500 -.071  .021    -.038    .02


==> Data Driven Assortment Pricing(1)/data2.txt <==
n	value	error	value2	error2  value3  error3  
50	.125	.006	.798	.006	.976	.001
100	.074	.003	.824	.004	.990	.001
150	.053	.002	.850	.003	.993	.001
200	.044	.002	.854	.003	.996	.001

































==> Data Driven Assortment Pricing(1)/data3.txt <==
n	value	error	value2	error2  value3  error3  
10	.125	.006	.798	.006	.976	.001
15	.108	.004	.733	.006	.970	.001	
20	.091	.004	.704	.005	.965	.001
25	.091	.005	.721	.005	.960	.001







==> Data Driven Assortment Pricing(1)/dataoptim.txt <==
n	value   error	value3  error3  
20	.086    .015    .088    .016  
40	.031    .019    .091    .017  
60	.03     .021    .068    .018 
80	-.001   .02     .083    .018  
100 -.013   .021    .056    .018   
120 -0.027  .021   .075    .019  
140 -0.043  .02    .066    .02  
160 -0.048  .021   .045   .019   
180 -0.059  .018  0.038   .018 
200 -0.056  .019   0.013   .019  
220 -0.051  .02    .015   .02  
240 -0.059  .02    .003   .019  
260 -0.06   0.019  -0.006   0.019  
280 -0.06   0.02   -0.011   0.021   
300 -0.061  0.021   -0.006   0.02   
320 -0.065  0.02    -0.02   0.02  
340 -0.067  0.022  -0.026   0.018  


==> Data Driven Assortment Pricing(1)/dispersionmixed.txt <==
sd	value   error	value2	error2  value3  error3  value4  error4  value5  error5  value6  error6
.4	2.492    .101    2.500   .104    2.110    .439   .738    .069   .744   .069   .682   .154
.5	2.477    .112    2.485   .118    2.100    .434   .724    .066   .733   .067   .639   .189
.6  2.464    .099    2.470   .103    2.087    .533   .720    .074   .731   .074   .642   .179
.7  2.423    .010    2.440   .116    2.015    .596   .725    .072   .735   .073   .641   .213
.8  2.426    .086    2.440   .091    2.181    .360   .704    .066   .715   .068   .666   .164
.9  2.376    .088    2.400   .096    2.110    .418   .687    .069   .701   .071   .630   .207  
1   2.356    .089    2.378   .096    2.116    .522   .671    .066   .688   .065   .635   .194


==> Data Driven Assortment Pricing(1)/disperssion.txt <==
sd	value   error	value2	error2  value3  error3  value4  error4
.4	.1193   0.01    0.1203    0.01    .212    .012    0.216   .011
.5	0.11    0.013    0.112    0.012    .11    .016    .116    .015
.6  0.098     0.015    0.1    0.014    .085    .02    .092    .018
.7  0.009     0.017    0.011    0.016    .05    .026    .06    .024
.8  -0.012     0.017    -0.0088    0.017    -.017    .036    -.008    .035
.9  -0.026     0.02    -0.022    0.02    -.051    .044    -.041    .04
1   -0.0616     0.024    -0.057    0.024    -.077    .06    -.064   .055


==> Data Driven Assortment Pricing(1)/oldata.txt <==

n	value   error	value2	error2  value3  error3  value4  error4
20	.086    .015    .093    .013    .088    .016    0.106   .011
40	.031    .019    .039    .014    .091    .017    .103    .014
60	.03     .021    .036    .019    .068    .018    .078    .015
80	-.001   .02    .003    .019    .083    .018    .09     .016
100 -.013   .021     -.01    .021     .056    .018    .064    .017
120 -0.027   0.021   -0.024   0.021   0.075   0.019   0.08   0.018
140 -0.043   0.02   -0.04   0.019   0.066   0.02   0.071   0.019
160 -0.048   0.021   -0.046   0.021   0.045   0.019   0.0495   0.018
180 -0.059   0.018   -0.057   0.018   0.038   0.018   0.042   0.018
200 -0.056   0.019   -0.055   0.018   0.013   0.019   0.017   0.019
220 -0.051   0.02   -0.05   0.02   0.015   0.02   0.018   0.02
240 -0.059   0.02   -0.058   0.019   0.003   0.019   0.006   0.019
260 -0.06   0.019   -0.059   0.019   -0.006   0.019   -0.004   0.019
280 -0.06   0.02   -0.059   0.02   -0.011   0.021   -0.008   0.021
300 -0.061   0.021   -0.06   0.021   -0.006   0.02   -0.004   0.02
320 -0.065   0.02   -0.064   0.02   -0.02   0.02   -0.018   0.02
340 -0.067   0.022   -0.066   0.022   -0.026   0.018   -0.024   0.018
360 -   -   -0.066   0.02   -   -   -0.023   0.02
380 -   -   -0.067   0.021   -   -   -0.027   0.02
400 -   -   -0.068   0.021   -   -   -0.029   0.02
420 -   -   -0.0675   0.021   -   -   -0.031   0.02
440 -   -   -0.0689   0.021   -   -   -0.0355   0.021
460 -   -   -0.069   0.021   -   -   -0.0367   0.02
480 -   -   -0.07   0.021   -   -   -0.035   0.021
500 -   -   -0.071   0.021   -   -   -0.038   0.02


==> censor.txt <==
sd	value   error	value2	error2  
.2	.148    .02    .134   .02  
.4	.01     .018    .037    .019    
.6	-.036   .02    .025    .02    
.8	-.062   .02    -.016    .018
1 -.066    .02  -0.023   0.02

==> coverletter.txt <==
Ningyuan Chen
ningyuan.chen@utoronto.ca 
Rotman School of Management, University of Toronto 

Andre Cire
andre.cire@rotman.utoronto.ca 
Rotman School of Management, University of Toronto

Ming Hu
ming.hu@rotman.utoronto.ca 
Rotman School of Management, University of Toronto  

Saman Lagzi
saman.lagzi@rotman.utoronto.ca 
Rotman School of Management, University of Toronto

January 5, 2021

Dear Prof. Besbes,

We are pleased to submit the article entitled ``Model-Free Assortment Pricing with Transaction Data'' for publication at the Revenue Management Department at Management Science. 

In this paper, we adopt a purely data-driven approach to the problem of pricing an assortment of products. In particular, our approach does not impose a model on the distribution of customers' valuations for the products. Instead, we leverage the incentive compatibility of customers' historical choices and use a robust optimization framework to circumvent the need for an underlying distribution of customers' valuations. While our approach is more conservative by nature, compared to those that assume or fit an underlying customers' valuation distributions,  our comprehensive numerical studies based on synthetic and real data suggest that when the historical data has a limited size or is susceptible to model misspecification, our model-free assortment pricing provides significant benefits.

Broadly speaking, our findings emphasize that when the firm has historical transaction data with a limited size or is not confident about the underlying distributions of valuations of its target customers, out data-driven approach can provide a robust pricing scheme.
 
We believe our paper is a good fit for the Revenue Management Department since it aims at solving a pressing managerial issue, i.e., how to price an assortment of products with limited historical transaction data or when the firm has little confidence in its models for customers' valuation distributions. 

Finally, we would like to suggest the following names to be considered for the review team:

Associate Editors: Srikanth Jagabathula, Bora Keskin, Vivek Farias

The suggested AEs are leading experts in data-driven revenue management/competitive ratio analysis. 

We would also think the paper falls into the expertise area of Huseyin Topaloglu and Paat Rusmevichientong, but the first author of this paper happens to have co-authored with them. 

Reviewers: 
Negin Golrezaei (she has a recent paper on data-driven auction design, which uses a similar approach at a high level), 
Sean Zhou (he has a very related paper: Jin Q, Lin JY, Zhou SX (2020) Price discounts and personalized product assortments under multinomiallogit choice model: A robust approach. IISE Trans. Forthcoming), 
Maxime Cohen (expert on data-driven pricing; see our cited works of his), 
Vishal Gupta (he is an expert on data-driven problems and robust optimization), 
Zhenzhen Yan (She has a paper that considers almost the same problem but tackles it from a different angle; see Yan Z, Cheng C, Natarajan K, Teo CP (2020) A representative consumer model in data-driven multi-productpricing optimization. Working Paper) 

Sincerely,

Ningyuan, Andre, Ming, and Saman








==> data.txt <==
n	value2	error2  value4  error4
20  .093    .013    .106    .011
40	.039    .014    .103    .014
60  .036    .019    .078    .015
80	.003    .019    .09     .016
100 -.01    .021    .064    .017
120 -.024   .021    .08     .018
140 -.04    .019    .071    .019
160 -.046   .021    .0495   .018
180 -.057   .018    .042    .018
200 -.055   .018    .017    .019
220 -.05    .02     .018    .02
240 -.058   .019    .006    .019
260 -.059   .019   -.004    .019
280 -.059   .02    -.008    .021
300 -.06    .021   -.004    .02
320 -.064   .02    -.018    .02
340 -.066   .022   -.024    .018
360 -.066   .02    -.023    .02
380 -.067  .021    -.027    .02
400 -.068  .021    -.029    .02
420 -.0675 .021    -.031    .02
440 -.0689 .021    -.0355   .021
460 -.069  .021    -.0367   .02
480 -.07   .021    -.035    .021
500 -.071  .021    -.038    .02


==> data2.txt <==
n	value	error	value2	error2  value3  error3  
50	.125	.006	.798	.006	.976	.001
100	.074	.003	.824	.004	.990	.001
150	.053	.002	.850	.003	.993	.001
200	.044	.002	.854	.003	.996	.001

































==> data3.txt <==
n	value	error	value2	error2  value3  error3  
10	.125	.006	.798	.006	.976	.001
15	.108	.004	.733	.006	.970	.001	
20	.091	.004	.704	.005	.965	.001
25	.091	.005	.721	.005	.960	.001







==> dataoptim.txt <==
n	value   error	value3  error3  
20	.086    .015    .088    .016  
40	.031    .019    .091    .017  
60	.03     .021    .068    .018 
80	-.001   .02     .083    .018  
100 -.013   .021    .056    .018   
120 -0.027  .021   .075    .019  
140 -0.043  .02    .066    .02  
160 -0.048  .021   .045   .019   
180 -0.059  .018  0.038   .018 
200 -0.056  .019   0.013   .019  
220 -0.051  .02    .015   .02  
240 -0.059  .02    .003   .019  
260 -0.06   0.019  -0.006   0.019  
280 -0.06   0.02   -0.011   0.021   
300 -0.061  0.021   -0.006   0.02   
320 -0.065  0.02    -0.02   0.02  
340 -0.067  0.022  -0.026   0.018  


==> dispersionmixed.txt <==
sd	value   error	value2	error2  value3  error3  value4  error4  value5  error5  value6  error6
.4	2.492    .101    2.500   .104    2.110    .439   .738    .069   .744   .069   .682   .154
.5	2.477    .112    2.485   .118    2.100    .434   .724    .066   .733   .067   .639   .189
.6  2.464    .099    2.470   .103    2.087    .533   .720    .074   .731   .074   .642   .179
.7  2.423    .010    2.440   .116    2.015    .596   .725    .072   .735   .073   .641   .213
.8  2.426    .086    2.440   .091    2.181    .360   .704    .066   .715   .068   .666   .164
.9  2.376    .088    2.400   .096    2.110    .418   .687    .069   .701   .071   .630   .207  
1   2.356    .089    2.378   .096    2.116    .522   .671    .066   .688   .065   .635   .194


==> disperssion.txt <==
sd	value   error	value2	error2  value3  error3  value4  error4
.4	.1193   0.01    0.1203    0.01    .212    .012    0.216   .011
.5	0.11    0.013    0.112    0.012    .11    .016    .116    .015
.6  0.098     0.015    0.1    0.014    .085    .02    .092    .018
.7  0.009     0.017    0.011    0.016    .05    .026    .06    .024
.8  -0.012     0.017    -0.0088    0.017    -.017    .036    -.008    .035
.9  -0.026     0.02    -0.022    0.02    -.051    .044    -.041    .04
1   -0.0616     0.024    -0.057    0.024    -.077    .06    -.064   .055


==> oldata.txt <==

n	value   error	value2	error2  value3  error3  value4  error4
20	.086    .015    .093    .013    .088    .016    0.106   .011
40	.031    .019    .039    .014    .091    .017    .103    .014
60	.03     .021    .036    .019    .068    .018    .078    .015
80	-.001   .02    .003    .019    .083    .018    .09     .016
100 -.013   .021     -.01    .021     .056    .018    .064    .017
120 -0.027   0.021   -0.024   0.021   0.075   0.019   0.08   0.018
140 -0.043   0.02   -0.04   0.019   0.066   0.02   0.071   0.019
160 -0.048   0.021   -0.046   0.021   0.045   0.019   0.0495   0.018
180 -0.059   0.018   -0.057   0.018   0.038   0.018   0.042   0.018
200 -0.056   0.019   -0.055   0.018   0.013   0.019   0.017   0.019
220 -0.051   0.02   -0.05   0.02   0.015   0.02   0.018   0.02
240 -0.059   0.02   -0.058   0.019   0.003   0.019   0.006   0.019
260 -0.06   0.019   -0.059   0.019   -0.006   0.019   -0.004   0.019
280 -0.06   0.02   -0.059   0.02   -0.011   0.021   -0.008   0.021
300 -0.061   0.021   -0.06   0.021   -0.006   0.02   -0.004   0.02
320 -0.065   0.02   -0.064   0.02   -0.02   0.02   -0.018   0.02
340 -0.067   0.022   -0.066   0.022   -0.026   0.018   -0.024   0.018
360 -   -   -0.066   0.02   -   -   -0.023   0.02
380 -   -   -0.067   0.021   -   -   -0.027   0.02
400 -   -   -0.068   0.021   -   -   -0.029   0.02
420 -   -   -0.0675   0.021   -   -   -0.031   0.02
440 -   -   -0.0689   0.021   -   -   -0.0355   0.021
460 -   -   -0.069   0.021   -   -   -0.0367   0.02
480 -   -   -0.07   0.021   -   -   -0.035   0.021
500 -   -   -0.071   0.021   -   -   -0.038   0.02

